A Case Study of Spanish Text Transformations for Twitter Sentiment Analysis

Sentiment analysis is a text mining task that determines the polarity of a given text, i.e., its positiveness or negativeness. Recently, it has received a lot of attention given the interest in opinion mining in micro-blogging platforms. These new forms of textual expressions present new challenges to analyze text given the use of slang, orthographic and grammatical errors, among others. Along with these challenges, a practical sentiment classifier should be able to handle efficiently large workloads. The aim of this research is to identify which text transformations (lemmatization, stemming, entity removal, among others), tokenizers (e.g., words $n$-grams), and tokens weighting schemes impact the most the accuracy of a classifier (Support Vector Machine) trained on two Spanish corpus. The methodology used is to exhaustively analyze all the combinations of the text transformations and their respective parameters to find out which characteristics the best performing classifiers have in common. Furthermore, among the different text transformations studied, we introduce a novel approach based on the combination of word based $n$-grams and character based $q$-grams. The results show that this novel combination of words and characters produces a classifier that outperforms the traditional word based combination by $11.17\%$ and $5.62\%$ on the INEGI and TASS'15 dataset, respectively.

==> datos-lematizado.txt <==
Lemmatizado 1000 - entidades=_OPTION_NONE

[sadit@ws research]$ time python testNormalizer.py R.json
loading linguistic negation rules... ./resources/dicNegationRules.txt
testNormalizer-main     INFO    counter: 4, text parsedText: donde/CS ser/VSN0000 quijote/NCMS000 sin/SPS00 esperanza/NCFS000 de/SPS00 ser/VSN0000 s_ancho/NCFS000 y/CC menos/RG dulcinea/NP00000 ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 149, text parsedText: ya/RG me/PP1CS000 aburrir/VMIS3P0 el/DA0FS0 vacaciones/NCFP000 pero/CC igual/RG también/RG me/PP1CS000 aburrir/VMIP3S0 el/DA0FS0 escuela/NCFS000 ��/positivo_tag ��/positivo_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 259, text parsedText:  @marianapascualz/user_tag jaja/I ��/neutro_tag ��/neutro_tag ��/neutro_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 368, text parsedText: llegar/VMIS3S0 el/DA0FS0 hora/NCFS000 de/SPS00 conocer/VMN0000 el/DA0MS0 negocio/NCMS000 de/SPS00 el/DA0FS0 música/NCFS000 ./Fp ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 433, text parsedText:  ��/positivo_tag (/Fpa @/Fz taqueria/NCFS000 "/Fe el_fongosito/NP00000 "/Fe )/Fpt https://t.co/9j68XW5Vs2/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 460, text parsedText: uno/DI0MS0 novio/NCMS000 asi/NCMS000 ♥/positivo_tag @chuinavarro/user_tag http://t.co/LlKObSg3ho/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 471, text parsedText:  @edsonpfc/user_tag de/SPS00 el/DA0MS0 sur/NCMS000 ?/Fit ?/Fit creer/VMIP1S0 que/CS no/RN saber/VMIP2S0 ni/CC para/SPS00 donde/PR000000 este/DD0FS0 el/DA0MS0 norte/NCMS000 .../Fs ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 507, text parsedText: estar/VAIP1S0 en/SPS00 casino_live_xalapa/NP00000 (/Fpa xalapa/NP00000 ;/Fx veracruz/NP00000 )/Fpt http://t.co/KyiPrFcjus/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 565, text parsedText: entregar/VMG0000 el/DA0MS0 servicio_social/NP00000 (/Fpa @/Fz cordinacion_académica/NP00000 ser/VSSP1S0 vera_cruz/NCFS000 )/Fpt https://t.co/y9UkeE1JvT/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 607, text parsedText: estar/VAIP1S0 en/SPS00 escuela_superior_de_cómputo/NP00000 -/Fg @escom_ipn/user_tag (/Fpa de/SPS00 el/DA0MS0 ./Fp gustavo_a._madero/NP00000 ;/Fx distrito_federal/NP00000 )/Fpt con/SPS00 8/Z otro/DI0MP0 http://t.co/FNsZkkM6lx/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 774, text parsedText: estar/VAIP1S0 en/SPS00 teatro_el_rincón_de_los_titeres_de_el_merequetengue_in_xalapa/NP00000 ;/Fx vera_cruz/NCFS000 https://t.co/4qQEHAJu5N/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 860, text parsedText: “/Fra @SHCP_mx/user_tag :/Fd #Fotos/hash_tag ./Fp entregar/VMIP3S0 de/SPS00 el/DA0MS0 #PaqueteEconómico2015/hash_tag http://t.co/BolSRZLEvx”/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 955, text parsedText: estar/VAIP1S0 en/SPS00 superama_dakota/NP00000 -/Fg @superamamx/user_tag i_n/NCFS000 benito_juárez/NP00000 ;/Fx distrito_federal/NP00000 https://t.co/Gc0hkpNqEg/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 1000, text parsedText:  @xavadevinex/user_tag @streamate/user_tag @PStarPlatinum/user_tag @AvaDevine/user_tag lindo/AQ0FS0 ./Fp end_tag/NCMS000 ./Fp; terminating test

real    0m52.881s
user    0m18.112s
sys     0m0.663s

1000 Lemmatizado + entidades=_OPTION_DELETE
loading linguistic negation rules... ./resources/dicNegationRules.txt
testNormalizer-main     INFO    counter: 33, text parsedText: hoy/RG no/RN me/PP1CS000 sentar/VMIP1S0 tan/RG bien/RG cono/NCMS000 deberia/NCFS000 ..../Fz ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 61, text parsedText:  @OswaldVhsa/user_tag igual/RG carnal/AQ0CS0 dar/VMM02S0 le/PP3CSD00 !/Fat ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 140, text parsedText: estar/VAIP1S0 en/SPS00 tlayacapan_centro/NP00000 https://t.co/hTshssJIDR/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 388, text parsedText:  @WeaponCentral:/user_tag favorite/NP00000 i_f/NCFS000 you/NCMS000 like/AQ0CS0 ./Fp ./Fp http://t.co/eGtkVUM4XU����/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 413, text parsedText: ahora/RG curso/NCMS000 de/SPS00 planeación/NP00000 (/Fpa @/Fz ranchoapan/NCMS000 )/Fpt http://t.co/Jc9XaCHh4f/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 509, text parsedText: estar/VAIP1S0 en/SPS00 reforma/NP00000 222/Z (/Fpa cuauhtémoc/NP00000 ;/Fx df/NP00000 )/Fpt con/SPS00 20/Z otro/DI0MP0 http://t.co/AzgSwPzpVo/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 589, text parsedText:  @iauraB/user_tag día/NCMS000 mundial/AQ0CS0 de/SPS00 el/DA0MS0 testículo/NCMS000 ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 624, text parsedText: ¿/Fia saber/VMII2S0 que/CS el/DA0MS0 17/Z de/SPS00 septiembre/NCMS000 de/SPS00 1964/Z se/P00CN000 inaugurar/VMIS3S0 el/DA0MS0 museo_nacional_de_antropología/NP00000 (/Fpa @mna_inah/user_tag )/Fpt ?/Fit http://t.co/Pa9oxsOBZa/url_tag #SabíasQuePRI/hash_tag ./Fp ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 724, text parsedText: ^/Fz -/Fg ^/Fz (/Fpa @/Fz señor_taco/NP00000 )/Fpt http://t.co/CIWHHrIEKC/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 960, text parsedText:  @giorgializtzn/user_tag my/NCMN000 dingus/NCMN000 ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 970, text parsedText: con/SPS00 mi/DP1CPS sobrino/NCFP000 (/Fpa at/NCFS000 @Cinemex/user_tag con/SPS00 2/Z otro/PI0MP000 )/Fpt https://t.co/6oPCkd1mV4/url_tag ./Fp end_tag/NCMS000 ./Fp
testNormalizer-main     INFO    counter: 1000, text parsedText:  @xavadevinex/user_tag @streamate/user_tag @PStarPlatinum/user_tag @AvaDevine/user_tag lindo/AQ0FS0 ./Fp end_tag/NCMS000 ./Fp; terminating test

real    0m53.230s
user    0m18.152s
sys     0m0.658s





==> highlights.txt <==
A review of popular techniques to model short texts written in an informal style
An analysis of configurations that produce the top-k sentiment classifiers
The analysis is oriented to the performance in both accuracy and computing time
A simple method to create fast and accurate sentiment analysis systems
